NaijaSenti: A Nigerian Twitter Sentiment Corpus for Multilingual Sentiment Analysis

Sentiment analysis is one of the most widely studied applications in NLP, but most work focuses on languages with large amounts of data. We introduce the first large-scale human-annotated Twitter sentiment dataset for the four most widely spoken languages in Nigeria (Hausa, Igbo, Nigerian-Pidgin, and Yor\`ub\'a ) consisting of around 30,000 annotated tweets per language (and 14,000 for Nigerian-Pidgin), including a significant fraction of code-mixed tweets. We propose text collection, filtering, processing and labeling methods that enable us to create datasets for these low-resource languages. We evaluate a rangeof pre-trained models and transfer strategies on the dataset. We find that language-specific models and language-adaptivefine-tuning generally perform best. We release the datasets, trained models, sentiment lexicons, and code to incentivizeresearch on sentiment analysis in under-represented languages.

==> results.csv <==
Number of Sentences, hau F1, ibo F1, yor F1
0-shot, 0.584, 0.473, 0.431
10,	0.3884,	0.38228, 0.4504
100, 0.6284,	0.5586,	0.5546
500, 0.6812,	0.6814,	0.6576
1k, 0.7128,	0.7222,	0.6902
2.5k, 0.7538,	0.7638,	0.7222
5k, 0.7712,	0.7906,	0.7538
10k, 0.7934,	0.8096,	0.7868
15k, 0.8026,	,	0.8018
